On the largest planar graphs with everywhere positive combinatorial curvature (extended arxiv version)

A planar PCC graph is a simple connected planar graph with everywhere positive combinatorial curvature which is not a prism or an antiprism and with all vertices of degree at least 3. We prove that every planar PCC graph has at most 208 vertices, thus answering completely a question raised by DeVos and Mohar. The proof is based on a refined discharging technique and on an accurate low-scale combinatorical description of such graphs. We also prove that all faces in a planar PCC graph have at most 41 sides, and this result is sharp as well.

==> 4041_AA.tikz <==
\begin{tikzpicture}[scale=0.8]
\draw (-1,0) -- (2,0);
\draw (0,0) -- (0.5,0.83) -- (1,0);
\node [above] at (0.5,0.83) {$v$};
\node [below] at (0,0) {$v_1$};
\node [below] at (1,0) {$v_2$};
\node [above] at (-0.5,0) {\small 7};
\node [above] at (1.5,0) {\small 7};
\node[below] at (0.5,-0.6) {Case $v_1,v_2\in\mathcal A$.};
\end{tikzpicture}
